Low X-Ray Luminosity Galaxy Clusters. IV. SDSS galaxy clusters at z < 0.2

This is the fourth of a series of papers on low X-ray luminosity galaxy clusters. The sample comprises 45 galaxy clusters with X-ray luminosities fainter than 0.7 10$^{44}$ erg s$^{-1}$ at redshifts lower than 0.2 in the regions of the Sloan Digital Sky Survey. The sample of spectroscopic members of the galaxy clusters was obtained with the criteria: r$_p$ $\le$ 1 Mpc and $\Delta V \leq \sigma$ using our $\sigma$ estimates containing 21 galaxy clusters with more than 6 spectroscopic members. We have also defined a sample of photometric members with galaxies that satisfy r$_p \le $ 1 Mpc, and $\Delta V \leq $ 6000 \kms including 45 galaxy clusters with more than 6 cluster members. We have divided the redshift range in three bins: $z \leq 0.065$; 0.065 $<$ z $<$ 0.10; and z $\ge$ 0.10. We have stacked the galaxy clusters using the spectroscopic sub-sample and we have computed the best RS linear fit within 1$\sigma$ dispersion. With the photometric sub-sample, we have added more data to the RS obtaining the photometric 1$\sigma$ dispersion relative to the spectroscopic RS fit. We have computed the luminosity function using the $1/V_{max}$ method fitting it with a Schechter function. The obtained parameters for these galaxy clusters with low X-ray luminosities are remarkably similar to those for groups and poor galaxy clusters at these lower redshifts.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
